Imperfections and corrections

The measurement and correction of optics parameters has been a major concern since the advent of strong focusing synchrotron accelerators. A review of typical imperfections in accelerator optics together with measurement and correction algorithms is given with emphasis on numerical implementations. Python examples are shown using existing libraries when possible.

==> Makefile.txt <==
CAS_template.pdf: CAS_template.tex CAS_template.bib
	-pdflatex CAS_template
	-bibtex CAS_template  > bibtexOutput
	-pdflatex CAS_template
	-pdflatex CAS_template
	
clean:
	rm ./CAS_template.pdf
	rm ./*.aux
	rm ./*.bbl

